Improved tuning methods for Monte Carlo generators

The Monte Carlo event generators (MC) are used for the simulation of different processes in high energy physics. To achieve the best description of the data, the parameters of simulations are adjusted (tuned) with different methods. In this thesis extensions of the Professor MC tuning system were developed and tested. The extensions improve the optimization algorithm for the search of the MC parameters that provide the best description of data. The first extension enables a Bayesian approach in the optimization procedure and the second implements a new adaptive interpolation algorithm for a search of the optimum in the MC parameter space. The performance of the developed extensions was studied with a tuning of the Pythia8 MC event generator and visible improvements in the stability of the results were found in comparison to the results delivered by the standard approach.

==> Abbildungen/test_moreanalyzes/log.txt <==
 +------------------------------------------------------+
 |                                                      |
 | BAT version 1.1.0-DEV                                  |
 | Copyright (C) 2007-2015, the BAT core developer team |
 | All rights reserved.                                 |
 |                                                      |
 | For the licensing terms see doc/COPYING              |
 | For documentation see http://mpp.mpg.de/bat          |
 | Please cite: DOI 10.1016/j.cpc.2009.06.026           |
 |              http://arxiv.org/abs/0808.2552          |
 |                                                      |
 +------------------------------------------------------+
Summary : Opening logfile log.txt
Summary : Test model created
Summary : Marginalize using Metropolis
Summary : Pre-run Metropolis MCMC for model "Skynet" ...
Summary :  --> Perform MCMC pre-run with 8 chains, each with maximum 1000000 iterations
Detail  :      * Efficiency status: Efficiencies not within predefined range after 500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (7 %). Scale decreased to 0.6294
Detail  :          chain 2 is below 15 % (10 %). Scale decreased to 0.6294
Detail  :          chain 3 is below 15 % (13 %). Scale decreased to 0.6294
Detail  :          chain 4 is below 15 % (9 %). Scale decreased to 0.6294
Detail  :          chain 6 is below 15 % (7 %). Scale decreased to 0.6294
Detail  :          chain 7 is below 15 % (10 %). Scale decreased to 0.6294
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.272 <-- Greater than threshold
Detail  :          blund         :  1.455 <-- Greater than threshold
Detail  :          aextradiquark :  1.504 <-- Greater than threshold
Detail  :          sigma         :  1.345 <-- Greater than threshold
Detail  :          alphasvalue   :  1.500 <-- Greater than threshold
Detail  :          ptmin         :  1.593 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 1000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (2 %). Scale decreased to 0.4196
Detail  :          chain 1 is below 15 % (0.5 %). Scale decreased to 0.6294
Detail  :          chain 2 is below 15 % (1 %). Scale decreased to 0.4196
Detail  :          chain 3 is below 15 % (2 %). Scale decreased to 0.4196
Detail  :          chain 4 is below 15 % (2 %). Scale decreased to 0.4196
Detail  :          chain 5 is below 15 % (1 %). Scale decreased to 0.6294
Detail  :          chain 6 is below 15 % (2 %). Scale decreased to 0.4196
Detail  :          chain 7 is below 15 % (2 %). Scale decreased to 0.4196
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 1000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.265 <-- Greater than threshold
Detail  :          blund         :  1.484 <-- Greater than threshold
Detail  :          aextradiquark :  1.284 <-- Greater than threshold
Detail  :          sigma         :  1.168 <-- Greater than threshold
Detail  :          alphasvalue   :  1.257 <-- Greater than threshold
Detail  :          ptmin         :  1.216 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 1500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (zero). Scale decreased to 0.2797
Detail  :          chain 1 is below 15 % (0.4 %). Scale decreased to 0.4196
Detail  :          chain 2 is below 15 % (2 %). Scale decreased to 0.2797
Detail  :          chain 3 is below 15 % (2 %). Scale decreased to 0.2797
Detail  :          chain 4 is below 15 % (1 %). Scale decreased to 0.2797
Detail  :          chain 5 is below 15 % (2 %). Scale decreased to 0.4196
Detail  :          chain 6 is below 15 % (1 %). Scale decreased to 0.2797
Detail  :          chain 7 is below 15 % (1 %). Scale decreased to 0.2797
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 1500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.249 <-- Greater than threshold
Detail  :          blund         :  1.378 <-- Greater than threshold
Detail  :          aextradiquark :  1.292 <-- Greater than threshold
Detail  :          sigma         :  1.097
Detail  :          alphasvalue   :  1.159 <-- Greater than threshold
Detail  :          ptmin         :  1.142 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 2000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (1 %). Scale decreased to 0.1865
Detail  :          chain 1 is below 15 % (0.7 %). Scale decreased to 0.2797
Detail  :          chain 2 is below 15 % (1 %). Scale decreased to 0.1865
Detail  :          chain 3 is below 15 % (0.9 %). Scale decreased to 0.1865
Detail  :          chain 4 is below 15 % (0.9 %). Scale decreased to 0.1865
Detail  :          chain 5 is below 15 % (0.3 %). Scale decreased to 0.2797
Detail  :          chain 6 is below 15 % (1 %). Scale decreased to 0.1865
Detail  :          chain 7 is below 15 % (3 %). Scale decreased to 0.1865
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 2000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.190 <-- Greater than threshold
Detail  :          blund         :  1.234 <-- Greater than threshold
Detail  :          aextradiquark :  1.359 <-- Greater than threshold
Detail  :          sigma         :  1.064
Detail  :          alphasvalue   :  1.110 <-- Greater than threshold
Detail  :          ptmin         :  1.126 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 2500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (2 %). Scale decreased to 0.1243
Detail  :          chain 1 is below 15 % (0.4 %). Scale decreased to 0.1865
Detail  :          chain 2 is below 15 % (3 %). Scale decreased to 0.1243
Detail  :          chain 3 is below 15 % (1 %). Scale decreased to 0.1243
Detail  :          chain 4 is below 15 % (0.7 %). Scale decreased to 0.1243
Detail  :          chain 5 is below 15 % (5 %). Scale decreased to 0.1865
Detail  :          chain 6 is below 15 % (zero). Scale decreased to 0.1243
Detail  :          chain 7 is below 15 % (3 %). Scale decreased to 0.1243
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 2500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.154 <-- Greater than threshold
Detail  :          blund         :  1.151 <-- Greater than threshold
Detail  :          aextradiquark :  1.381 <-- Greater than threshold
Detail  :          sigma         :  1.052
Detail  :          alphasvalue   :  1.089
Detail  :          ptmin         :  1.096
Detail  :      * Efficiency status: Efficiencies not within predefined range after 3000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (2 %). Scale decreased to 0.08288
Detail  :          chain 1 is below 15 % (2 %). Scale decreased to 0.1243
Detail  :          chain 2 is below 15 % (3 %). Scale decreased to 0.08288
Detail  :          chain 3 is below 15 % (2 %). Scale decreased to 0.08288
Detail  :          chain 4 is below 15 % (0.7 %). Scale decreased to 0.08288
Detail  :          chain 5 is below 15 % (1 %). Scale decreased to 0.1243
Detail  :          chain 6 is below 15 % (1 %). Scale decreased to 0.08288
Detail  :          chain 7 is below 15 % (2 %). Scale decreased to 0.08288
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 3000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.133 <-- Greater than threshold
Detail  :          blund         :  1.105 <-- Greater than threshold
Detail  :          aextradiquark :  1.350 <-- Greater than threshold
Detail  :          sigma         :  1.042
Detail  :          alphasvalue   :  1.070
Detail  :          ptmin         :  1.081
Detail  :      * Efficiency status: Efficiencies not within predefined range after 3500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (3 %). Scale decreased to 0.05525
Detail  :          chain 1 is below 15 % (3 %). Scale decreased to 0.08288
Detail  :          chain 2 is below 15 % (2 %). Scale decreased to 0.05525
Detail  :          chain 3 is below 15 % (4 %). Scale decreased to 0.05525
Detail  :          chain 4 is below 15 % (0.6 %). Scale decreased to 0.05525
Detail  :          chain 5 is below 15 % (0.3 %). Scale decreased to 0.08288
Detail  :          chain 6 is below 15 % (2 %). Scale decreased to 0.05525
Detail  :          chain 7 is below 15 % (2 %). Scale decreased to 0.05525
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 3500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.120 <-- Greater than threshold
Detail  :          blund         :  1.082
Detail  :          aextradiquark :  1.337 <-- Greater than threshold
Detail  :          sigma         :  1.035
Detail  :          alphasvalue   :  1.057
Detail  :          ptmin         :  1.071
Detail  :      * Efficiency status: Efficiencies not within predefined range after 4000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (2 %). Scale decreased to 0.03684
Detail  :          chain 1 is below 15 % (1 %). Scale decreased to 0.05525
Detail  :          chain 2 is below 15 % (1 %). Scale decreased to 0.03684
Detail  :          chain 3 is below 15 % (5 %). Scale decreased to 0.03684
Detail  :          chain 4 is below 15 % (3 %). Scale decreased to 0.03684
Detail  :          chain 5 is below 15 % (1 %). Scale decreased to 0.05525
Detail  :          chain 6 is below 15 % (2 %). Scale decreased to 0.03684
Detail  :          chain 7 is below 15 % (2 %). Scale decreased to 0.03684
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 4000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.113 <-- Greater than threshold
Detail  :          blund         :  1.070
Detail  :          aextradiquark :  1.328 <-- Greater than threshold
Detail  :          sigma         :  1.029
Detail  :          alphasvalue   :  1.049
Detail  :          ptmin         :  1.064
Detail  :      * Efficiency status: Efficiencies not within predefined range after 4500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (2 %). Scale decreased to 0.02456
Detail  :          chain 1 is below 15 % (3 %). Scale decreased to 0.03684
Detail  :          chain 2 is below 15 % (6 %). Scale decreased to 0.02456
Detail  :          chain 3 is below 15 % (12 %). Scale decreased to 0.02456
Detail  :          chain 4 is below 15 % (9 %). Scale decreased to 0.02456
Detail  :          chain 5 is below 15 % (3 %). Scale decreased to 0.03684
Detail  :          chain 6 is below 15 % (7 %). Scale decreased to 0.02456
Detail  :          chain 7 is below 15 % (2 %). Scale decreased to 0.02456
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 4500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.101 <-- Greater than threshold
Detail  :          blund         :  1.058
Detail  :          aextradiquark :  1.323 <-- Greater than threshold
Detail  :          sigma         :  1.027
Detail  :          alphasvalue   :  1.045
Detail  :          ptmin         :  1.054
Detail  :      * Efficiency status: Efficiencies not within predefined range after 5000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (7 %). Scale decreased to 0.01637
Detail  :          chain 1 is below 15 % (7 %). Scale decreased to 0.02456
Detail  :          chain 2 is below 15 % (5 %). Scale decreased to 0.01637
Detail  :          chain 4 is below 15 % (14 %). Scale decreased to 0.01637
Detail  :          chain 5 is below 15 % (5 %). Scale decreased to 0.02456
Detail  :          chain 6 is below 15 % (3 %). Scale decreased to 0.01637
Detail  :          chain 7 is below 15 % (9 %). Scale decreased to 0.01637
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 5000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.092
Detail  :          blund         :  1.050
Detail  :          aextradiquark :  1.278 <-- Greater than threshold
Detail  :          sigma         :  1.024
Detail  :          alphasvalue   :  1.040
Detail  :          ptmin         :  1.050
Detail  :      * Efficiency status: Efficiencies not within predefined range after 5500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (9 %). Scale decreased to 0.01091
Detail  :          chain 1 is below 15 % (8 %). Scale decreased to 0.01637
Detail  :          chain 2 is below 15 % (6 %). Scale decreased to 0.01091
Detail  :          chain 3 is below 15 % (13 %). Scale decreased to 0.01637
Detail  :          chain 4 is below 15 % (12 %). Scale decreased to 0.01091
Detail  :          chain 5 is below 15 % (12 %). Scale decreased to 0.01637
Detail  :          chain 6 is below 15 % (5 %). Scale decreased to 0.01091
Detail  :          chain 7 is below 15 % (7 %). Scale decreased to 0.01091
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 5500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.084
Detail  :          blund         :  1.045
Detail  :          aextradiquark :  1.216 <-- Greater than threshold
Detail  :          sigma         :  1.023
Detail  :          alphasvalue   :  1.036
Detail  :          ptmin         :  1.046
Detail  :      * Efficiency status: Efficiencies not within predefined range after 6000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (13 %). Scale decreased to 0.007276
Detail  :          chain 1 is below 15 % (9 %). Scale decreased to 0.01091
Detail  :          chain 2 is below 15 % (11 %). Scale decreased to 0.007276
Detail  :          chain 4 is below 15 % (11 %). Scale decreased to 0.007276
Detail  :          chain 5 is below 15 % (12 %). Scale decreased to 0.01091
Detail  :          chain 6 is below 15 % (11 %). Scale decreased to 0.007276
Detail  :          chain 7 is below 15 % (10 %). Scale decreased to 0.007276
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 6000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.078
Detail  :          blund         :  1.042
Detail  :          aextradiquark :  1.176 <-- Greater than threshold
Detail  :          sigma         :  1.021
Detail  :          alphasvalue   :  1.032
Detail  :          ptmin         :  1.043
Detail  :      * Efficiency status: Efficiencies not within predefined range after 6500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (14 %). Scale decreased to 0.004851
Detail  :          chain 2 is below 15 % (12 %). Scale decreased to 0.004851
Detail  :          chain 3 is below 15 % (8 %). Scale decreased to 0.01091
Detail  :          chain 6 is below 15 % (13 %). Scale decreased to 0.004851
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 6500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.072
Detail  :          blund         :  1.038
Detail  :          aextradiquark :  1.149 <-- Greater than threshold
Detail  :          sigma         :  1.019
Detail  :          alphasvalue   :  1.029
Detail  :          ptmin         :  1.040
Detail  :      * Efficiency status: Efficiencies not within predefined range after 7000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (14 %). Scale decreased to 0.003234
Detail  :          chain 1 is below 15 % (11 %). Scale decreased to 0.007276
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 7000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.065
Detail  :          blund         :  1.033
Detail  :          aextradiquark :  1.129 <-- Greater than threshold
Detail  :          sigma         :  1.018
Detail  :          alphasvalue   :  1.028
Detail  :          ptmin         :  1.033
Detail  :      * Efficiency status: Efficiencies not within predefined range after 7500 iterations. Efficiency of 
Detail  :          chain 3 is below 15 % (6 %). Scale decreased to 0.007276
Detail  :          chain 4 is below 15 % (13 %). Scale decreased to 0.004851
Detail  :          chain 7 is below 15 % (14 %). Scale decreased to 0.004851
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 7500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.060
Detail  :          blund         :  1.030
Detail  :          aextradiquark :  1.113 <-- Greater than threshold
Detail  :          sigma         :  1.017
Detail  :          alphasvalue   :  1.026
Detail  :          ptmin         :  1.029
Detail  :      * Efficiency status: Efficiencies not within predefined range after 8000 iterations. Efficiency of 
Detail  :          chain 3 is below 15 % (14 %). Scale decreased to 0.004851
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 8000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.057
Detail  :          blund         :  1.028
Detail  :          aextradiquark :  1.101 <-- Greater than threshold
Detail  :          sigma         :  1.017
Detail  :          alphasvalue   :  1.024
Detail  :          ptmin         :  1.026
Detail  :      * Efficiency status: Efficiencies not within predefined range after 8500 iterations. Efficiency of 
Detail  :          chain 4 is below 15 % (13 %). Scale decreased to 0.003234
Detail  :          chain 5 is below 15 % (14 %). Scale decreased to 0.007276
Summary :  --> Set of 8 Markov chains converged within 9000 iterations, and all scales are adjusted.
Summary :  --> 17 updates to multivariate proposal function's covariances were made.
Detail  :  --> Scale factors and efficiencies (measured in last 500 iterations):
Detail  :        - Chain : Scale factor    Efficiency
Detail  :              0 :        0.003234        28.0 %
Detail  :              1 :        0.007276        15.7 %
Detail  :              2 :        0.004851        19.7 %
Detail  :              3 :        0.004851        19.5 %
Detail  :              4 :        0.003234        25.5 %
Detail  :              5 :        0.007276        18.0 %
Detail  :              6 :        0.004851        16.7 %
Detail  :              7 :        0.004851        29.1 %
Summary : Run Metropolis MCMC for model "Skynet" ...
Summary :  --> Perform MCMC run with 8 chains, each with 100000 iterations.
Detail  :  --> iteration number  10000 ( 10 %)
Detail  :  --> iteration number  20000 ( 20 %)
Detail  :  --> iteration number  30000 ( 30 %)
Detail  :  --> iteration number  40000 ( 40 %)
Detail  :  --> iteration number  50000 ( 50 %)
Detail  :  --> iteration number  60000 ( 60 %)
Detail  :  --> iteration number  70000 ( 70 %)
Detail  :  --> iteration number  80000 ( 80 %)
Detail  :  --> iteration number  90000 ( 90 %)
Detail  :  --> iteration number 100000 (100 %)
Summary :  --> Markov chains ran for 100000 iterations.
Detail  :  --> Efficiencies (measured in 100000 iterations):
Detail  :        - Chain : Efficiency
Detail  :              0 :     26.2 %
Detail  :              1 :     21.7 %
Detail  :              2 :     18.9 %
Detail  :              3 :     19.4 %
Detail  :              4 :     25.2 %
Detail  :              5 :     22.8 %
Detail  :              6 :     26.9 %
Detail  :              7 :     26.0 %
Detail  :  --> Global mode from MCMC:
Detail  :           alund         :    0.33687
Detail  :           blund         :    0.96694
Detail  :           aextradiquark :    0.000323
Detail  :           sigma         :    0.2804
Detail  :           alphasvalue   :    0.140157
Detail  :           ptmin         :    0.3097
Summary : Printing all marginalized distributions (6 x 1D + 15 x 2D = 21) into file Skynet_plots.pdf
Summary : Printing knowledge update plots (6 x 1D + 15 x 2D = 21) into file Skynet_update.pdf
Summary : 
Summary :  -----------------------------------------------------
Summary :  Summary
Summary :  -----------------------------------------------------
Summary : 
Summary :  Model summary
Summary :  =============
Summary :  Model: Skynet
Summary :  Number of parameters: 6
Summary : 
Summary :  List of parameters and ranges:
Summary :  0) alund         : [0.00020441, 0.99988]
Summary :  1) blund         : [0.50094, 1.9986]
Summary :  2) aextradiquark : [0.00019723, 1.9999]
Summary :  3) sigma         : [0.240002, 0.339986]
Summary :  4) alphasvalue   : [0.135004, 0.144998]
Summary :  5) ptmin         : [0.10038, 0.74989]
Summary : 
Summary : 
Summary :  Results of the optimization
Summary :  ===========================
Summary :  Optimization algorithm used: Default
Summary :  Best Fit Results
Summary :  ===========================
Summary :  Log of the maximum posterior: -4809.054953
Summary : 
Summary :  Global mode:
Summary :  0)  Parameter "alund"         : 0.3354 +- 0.019657
Summary :  1)  Parameter "blund"         : 0.96431 +- 0.028786
Summary :  2)  Parameter "aextradiquark" : 0.00019723 +- 0.004809
Summary :  3)  Parameter "sigma"         : 0.280386 +- 0.000997364
Summary :  4)  Parameter "alphasvalue"   : 0.1401577 +- 9.226697e-05
Summary :  5)  Parameter "ptmin"         : 0.31158 +- 0.014158
Summary : 
Summary :  Marginalization algorithm used: Metropolis
Summary : 
Summary :  Results of the marginalization
Summary :  ==============================
Summary :  List of variables and properties of the marginalized distributions:
Summary : 
Summary :   (0) Parameter "alund" :
Summary :       Mean +- sqrt(Variance):         0.33743 +- 0.01976
Summary :       Median +- central 68% interval: 0.33704 +  0.020681 - -0.019912
Summary :       (Marginalized) mode:            0.3351
Summary :        5% quantile:                   0.3042
Summary :       10% quantile:                   0.31163
Summary :       16% quantile:                   0.31712
Summary :       84% quantile:                   0.35772
Summary :       90% quantile:                   0.36378
Summary :       95% quantile:                   0.37031
Summary :       Smallest interval containing 0.8% and local mode:
Summary :       (0.3101, 0.36009) (local mode at 0.3351 with rel. height 1; rel. area 1)
Summary : 
Summary :   (1) Parameter "blund" :
Summary :       Mean +- sqrt(Variance):         0.96806 +- 0.029084
Summary :       Median +- central 68% interval: 0.96763 +  0.030076 - -0.029287
Summary :       (Marginalized) mode:            0.97269
Summary :        5% quantile:                   0.92056
Summary :       10% quantile:                   0.92966
Summary :       16% quantile:                   0.93834
Summary :       84% quantile:                   0.9977
Summary :       90% quantile:                   1.0068
Summary :       95% quantile:                   1.0183
Summary :       Smallest interval containing 0.7% and local mode:
Summary :       (0.93525, 0.99516) (local mode at 0.97269 with rel. height 1; rel. area 1)
Summary : 
Summary :   (2) Parameter "aextradiquark" :
Summary :       Mean +- sqrt(Variance):         0.0098728 +- 0.0097884
Summary :       Median +- central 68% interval: 0.011652 +  0.0077889 - -0.0077889
Summary :       (Marginalized) mode:            0.010196
Summary :        5% quantile:                   0.0013427
Summary :       10% quantile:                   0.0024881
Summary :       16% quantile:                   0.0038626
Summary :       84% quantile:                   0.01944
Summary :       90% quantile:                   0.025113
Summary :       95% quantile:                   0.034189
Summary :       Smallest interval containing 0.9% and local mode:
Summary :       (0.00019723, 0.020194) (local mode at 0.010196 with rel. height 1; rel. area 1)
Summary : 
Summary :   (3) Parameter "sigma" :
Summary :       Mean +- sqrt(Variance):         0.280404 +- 0.00100415
Summary :       Median +- central 68% interval: 0.280409 +  0.00112088 - -0.00110868
Summary :       (Marginalized) mode:            0.280496
Summary :        5% quantile:                   0.278586
Summary :       10% quantile:                   0.279074
Summary :       16% quantile:                   0.2793
Summary :       84% quantile:                   0.281529
Summary :       90% quantile:                   0.281797
Summary :       95% quantile:                   0.282104
Summary :       Smallest intervals containing 0.9% and local modes:
Summary :       (0.278996, 0.280995) (local mode at 0.280496 with rel. height 1; rel. area 0.740949)
Summary :       (0.280995, 0.281995) (local mode at 0.281495 with rel. height 0.597311; rel. area 0.259051)
Summary : 
Summary :   (4) Parameter "alphasvalue" :
Summary :       Mean +- sqrt(Variance):         0.1401616 +- 9.296541e-05
Summary :       Median +- central 68% interval: 0.1401604 +  0.0001064388 - -0.0001048007
Summary :       (Marginalized) mode:            0.1401509
Summary :        5% quantile:                   0.1400052
Summary :       10% quantile:                   0.1400281
Summary :       16% quantile:                   0.1400556
Summary :       84% quantile:                   0.1402668
Summary :       90% quantile:                   0.1402893
Summary :       95% quantile:                   0.1403309
Summary :       Smallest interval containing 0.9% and local mode:
Summary :       (0.140001, 0.1403008) (local mode at 0.1401509 with rel. height 1; rel. area 1)
Summary : 
Summary :   (5) Parameter "ptmin" :
Summary :       Mean +- sqrt(Variance):         0.31183 +- 0.014159
Summary :       Median +- central 68% interval: 0.31202 +  0.01428 - -0.014681
Summary :       (Marginalized) mode:            0.31147
Summary :        5% quantile:                   0.28817
Summary :       10% quantile:                   0.29306
Summary :       16% quantile:                   0.29734
Summary :       84% quantile:                   0.3263
Summary :       90% quantile:                   0.33036
Summary :       95% quantile:                   0.33478
Summary :       Smallest interval containing 0.7% and local mode:
Summary :       (0.29523, 0.3277) (local mode at 0.31147 with rel. height 1; rel. area 1)
Summary : 
Summary :  Status of the MCMC
Summary :  ==================
Summary :  Convergence reached:                    yes
Summary :  Number of iterations until convergence: 9000
Summary :  Number of chains:                       8
Summary :  Number of iterations per chain:         100000
Summary :  Scale factors and efficiencies (measured in last %d iterations):
Summary :  Chain : Scale factor    Efficiency
Detail  :      0 :        0.003234        26.2 %
Detail  :      1 :        0.007276        21.7 %
Detail  :      2 :        0.004851        18.9 %
Detail  :      3 :        0.004851        19.4 %
Detail  :      4 :        0.003234        25.2 %
Detail  :      5 :        0.007276        22.8 %
Detail  :      6 :        0.004851        26.9 %
Detail  :      7 :        0.004851        26.0 %
Summary : Exiting


==> Abbildungen/test_moreanalyzes_binreject/log.txt <==
 +------------------------------------------------------+
 |                                                      |
 | BAT version 1.1.0-DEV                                  |
 | Copyright (C) 2007-2015, the BAT core developer team |
 | All rights reserved.                                 |
 |                                                      |
 | For the licensing terms see doc/COPYING              |
 | For documentation see http://mpp.mpg.de/bat          |
 | Please cite: DOI 10.1016/j.cpc.2009.06.026           |
 |              http://arxiv.org/abs/0808.2552          |
 |                                                      |
 +------------------------------------------------------+
Summary : Opening logfile log.txt
Summary : Test model created
Summary : Marginalize using Metropolis
Summary : Pre-run Metropolis MCMC for model "Skynet" ...
Summary :  --> Perform MCMC pre-run with 8 chains, each with maximum 1000000 iterations
Detail  :      * Efficiency status: Efficiencies not within predefined range after 500 iterations. Efficiency of 
Detail  :          chain 1 is above 35 % (62 %). Scale increased to 1.416
Detail  :          chain 3 is below 15 % (5 %). Scale decreased to 0.6294
Detail  :          chain 4 is below 15 % (12 %). Scale decreased to 0.6294
Detail  :          chain 6 is below 15 % (6 %). Scale decreased to 0.6294
Detail  :          chain 7 is below 15 % (4 %). Scale decreased to 0.6294
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.174 <-- Greater than threshold
Detail  :          blund         :  1.377 <-- Greater than threshold
Detail  :          aextradiquark :  2.393 <-- Greater than threshold
Detail  :          sigma         :  1.336 <-- Greater than threshold
Detail  :          alphasvalue   :  1.647 <-- Greater than threshold
Detail  :          ptmin         :  2.369 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 1000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (3 %). Scale decreased to 0.6294
Detail  :          chain 1 is below 15 % (2 %). Scale decreased to 0.9441
Detail  :          chain 2 is below 15 % (0.4 %). Scale decreased to 0.6294
Detail  :          chain 3 is below 15 % (0.3 %). Scale decreased to 0.4196
Detail  :          chain 4 is below 15 % (1 %). Scale decreased to 0.4196
Detail  :          chain 5 is below 15 % (3 %). Scale decreased to 0.6294
Detail  :          chain 6 is below 15 % (1 %). Scale decreased to 0.4196
Detail  :          chain 7 is below 15 % (3 %). Scale decreased to 0.4196
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 1000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.298 <-- Greater than threshold
Detail  :          blund         :  1.519 <-- Greater than threshold
Detail  :          aextradiquark :  2.537 <-- Greater than threshold
Detail  :          sigma         :  1.113 <-- Greater than threshold
Detail  :          alphasvalue   :  1.238 <-- Greater than threshold
Detail  :          ptmin         :  1.700 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 1500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (3 %). Scale decreased to 0.4196
Detail  :          chain 1 is below 15 % (4 %). Scale decreased to 0.6294
Detail  :          chain 2 is below 15 % (0.3 %). Scale decreased to 0.4196
Detail  :          chain 3 is below 15 % (zero). Scale decreased to 0.2797
Detail  :          chain 4 is below 15 % (1 %). Scale decreased to 0.2797
Detail  :          chain 5 is below 15 % (1 %). Scale decreased to 0.4196
Detail  :          chain 6 is below 15 % (0.8 %). Scale decreased to 0.2797
Detail  :          chain 7 is below 15 % (0.7 %). Scale decreased to 0.2797
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 1500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.308 <-- Greater than threshold
Detail  :          blund         :  1.363 <-- Greater than threshold
Detail  :          aextradiquark :  2.589 <-- Greater than threshold
Detail  :          sigma         :  1.065
Detail  :          alphasvalue   :  1.144 <-- Greater than threshold
Detail  :          ptmin         :  1.564 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 2000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (3 %). Scale decreased to 0.2797
Detail  :          chain 1 is below 15 % (0.9 %). Scale decreased to 0.4196
Detail  :          chain 2 is below 15 % (0.4 %). Scale decreased to 0.2797
Detail  :          chain 3 is below 15 % (3 %). Scale decreased to 0.1865
Detail  :          chain 4 is below 15 % (0.4 %). Scale decreased to 0.1865
Detail  :          chain 5 is below 15 % (0.9 %). Scale decreased to 0.2797
Detail  :          chain 6 is below 15 % (2 %). Scale decreased to 0.1865
Detail  :          chain 7 is below 15 % (1 %). Scale decreased to 0.1865
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 2000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.196 <-- Greater than threshold
Detail  :          blund         :  1.236 <-- Greater than threshold
Detail  :          aextradiquark :  2.654 <-- Greater than threshold
Detail  :          sigma         :  1.052
Detail  :          alphasvalue   :  1.101 <-- Greater than threshold
Detail  :          ptmin         :  1.506 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 2500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (0.9 %). Scale decreased to 0.1865
Detail  :          chain 1 is below 15 % (0.2 %). Scale decreased to 0.2797
Detail  :          chain 2 is below 15 % (2 %). Scale decreased to 0.1865
Detail  :          chain 3 is below 15 % (1 %). Scale decreased to 0.1243
Detail  :          chain 4 is below 15 % (0.8 %). Scale decreased to 0.1243
Detail  :          chain 5 is below 15 % (14 %). Scale decreased to 0.1865
Detail  :          chain 6 is below 15 % (2 %). Scale decreased to 0.1243
Detail  :          chain 7 is below 15 % (0.7 %). Scale decreased to 0.1243
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 2500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.104 <-- Greater than threshold
Detail  :          blund         :  1.141 <-- Greater than threshold
Detail  :          aextradiquark :  2.464 <-- Greater than threshold
Detail  :          sigma         :  1.040
Detail  :          alphasvalue   :  1.078
Detail  :          ptmin         :  1.453 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 3000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (1 %). Scale decreased to 0.1243
Detail  :          chain 1 is below 15 % (0.8 %). Scale decreased to 0.1865
Detail  :          chain 2 is below 15 % (3 %). Scale decreased to 0.1243
Detail  :          chain 3 is below 15 % (2 %). Scale decreased to 0.08288
Detail  :          chain 4 is below 15 % (3 %). Scale decreased to 0.08288
Detail  :          chain 5 is below 15 % (1 %). Scale decreased to 0.1243
Detail  :          chain 6 is below 15 % (6 %). Scale decreased to 0.08288
Detail  :          chain 7 is below 15 % (1 %). Scale decreased to 0.08288
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 3000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.071
Detail  :          blund         :  1.100
Detail  :          aextradiquark :  2.047 <-- Greater than threshold
Detail  :          sigma         :  1.028
Detail  :          alphasvalue   :  1.060
Detail  :          ptmin         :  1.396 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 3500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (1 %). Scale decreased to 0.08288
Detail  :          chain 1 is below 15 % (0.5 %). Scale decreased to 0.1243
Detail  :          chain 2 is below 15 % (3 %). Scale decreased to 0.08288
Detail  :          chain 3 is below 15 % (3 %). Scale decreased to 0.05525
Detail  :          chain 4 is below 15 % (5 %). Scale decreased to 0.05525
Detail  :          chain 5 is below 15 % (4 %). Scale decreased to 0.08288
Detail  :          chain 6 is below 15 % (7 %). Scale decreased to 0.05525
Detail  :          chain 7 is below 15 % (3 %). Scale decreased to 0.05525
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 3500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.054
Detail  :          blund         :  1.080
Detail  :          aextradiquark :  1.699 <-- Greater than threshold
Detail  :          sigma         :  1.021
Detail  :          alphasvalue   :  1.052
Detail  :          ptmin         :  1.363 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 4000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (1 %). Scale decreased to 0.05525
Detail  :          chain 1 is below 15 % (1 %). Scale decreased to 0.08288
Detail  :          chain 2 is below 15 % (2 %). Scale decreased to 0.05525
Detail  :          chain 3 is below 15 % (3 %). Scale decreased to 0.03684
Detail  :          chain 4 is below 15 % (2 %). Scale decreased to 0.03684
Detail  :          chain 5 is below 15 % (2 %). Scale decreased to 0.05525
Detail  :          chain 6 is below 15 % (1 %). Scale decreased to 0.03684
Detail  :          chain 7 is below 15 % (6 %). Scale decreased to 0.03684
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 4000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.042
Detail  :          blund         :  1.065
Detail  :          aextradiquark :  1.552 <-- Greater than threshold
Detail  :          sigma         :  1.018
Detail  :          alphasvalue   :  1.045
Detail  :          ptmin         :  1.323 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 4500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (4 %). Scale decreased to 0.03684
Detail  :          chain 1 is below 15 % (4 %). Scale decreased to 0.05525
Detail  :          chain 2 is below 15 % (5 %). Scale decreased to 0.03684
Detail  :          chain 3 is below 15 % (9 %). Scale decreased to 0.02456
Detail  :          chain 4 is below 15 % (3 %). Scale decreased to 0.02456
Detail  :          chain 5 is below 15 % (4 %). Scale decreased to 0.03684
Detail  :          chain 6 is below 15 % (3 %). Scale decreased to 0.02456
Detail  :          chain 7 is below 15 % (12 %). Scale decreased to 0.02456
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 4500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.031
Detail  :          blund         :  1.054
Detail  :          aextradiquark :  1.482 <-- Greater than threshold
Detail  :          sigma         :  1.017
Detail  :          alphasvalue   :  1.042
Detail  :          ptmin         :  1.288 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 5000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (8 %). Scale decreased to 0.02456
Detail  :          chain 1 is below 15 % (4 %). Scale decreased to 0.03684
Detail  :          chain 2 is below 15 % (9 %). Scale decreased to 0.02456
Detail  :          chain 4 is below 15 % (2 %). Scale decreased to 0.01637
Detail  :          chain 5 is below 15 % (8 %). Scale decreased to 0.02456
Detail  :          chain 6 is below 15 % (7 %). Scale decreased to 0.01637
Detail  :          chain 7 is below 15 % (7 %). Scale decreased to 0.01637
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 5000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.024
Detail  :          blund         :  1.046
Detail  :          aextradiquark :  1.443 <-- Greater than threshold
Detail  :          sigma         :  1.013
Detail  :          alphasvalue   :  1.036
Detail  :          ptmin         :  1.248 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 5500 iterations. Efficiency of 
Detail  :          chain 1 is below 15 % (8 %). Scale decreased to 0.02456
Detail  :          chain 2 is below 15 % (9 %). Scale decreased to 0.01637
Detail  :          chain 4 is below 15 % (3 %). Scale decreased to 0.01091
Detail  :          chain 5 is below 15 % (9 %). Scale decreased to 0.01637
Detail  :          chain 6 is below 15 % (8 %). Scale decreased to 0.01091
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 5500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.019
Detail  :          blund         :  1.040
Detail  :          aextradiquark :  1.417 <-- Greater than threshold
Detail  :          sigma         :  1.011
Detail  :          alphasvalue   :  1.032
Detail  :          ptmin         :  1.211 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 6000 iterations. Efficiency of 
Detail  :          chain 1 is below 15 % (12 %). Scale decreased to 0.01637
Detail  :          chain 2 is below 15 % (9 %). Scale decreased to 0.01091
Detail  :          chain 4 is below 15 % (10 %). Scale decreased to 0.007276
Detail  :          chain 6 is below 15 % (8 %). Scale decreased to 0.007276
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 6000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.016
Detail  :          blund         :  1.034
Detail  :          aextradiquark :  1.388 <-- Greater than threshold
Detail  :          sigma         :  1.009
Detail  :          alphasvalue   :  1.028
Detail  :          ptmin         :  1.189 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 6500 iterations. Efficiency of 
Detail  :          chain 1 is below 15 % (12 %). Scale decreased to 0.01091
Detail  :          chain 2 is below 15 % (11 %). Scale decreased to 0.007276
Detail  :          chain 3 is below 15 % (15 %). Scale decreased to 0.01637
Detail  :          chain 4 is below 15 % (13 %). Scale decreased to 0.004851
Detail  :          chain 5 is below 15 % (13 %). Scale decreased to 0.01091
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 6500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.014
Detail  :          blund         :  1.029
Detail  :          aextradiquark :  1.350 <-- Greater than threshold
Detail  :          sigma         :  1.009
Detail  :          alphasvalue   :  1.026
Detail  :          ptmin         :  1.164 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 7000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (8 %). Scale decreased to 0.01637
Detail  :          chain 2 is below 15 % (13 %). Scale decreased to 0.004851
Detail  :          chain 6 is below 15 % (11 %). Scale decreased to 0.004851
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 7000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.013
Detail  :          blund         :  1.026
Detail  :          aextradiquark :  1.306 <-- Greater than threshold
Detail  :          sigma         :  1.009
Detail  :          alphasvalue   :  1.024
Detail  :          ptmin         :  1.152 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 7500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (6 %). Scale decreased to 0.01091
Detail  :          chain 4 is below 15 % (15 %). Scale decreased to 0.003234
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 7500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.012
Detail  :          blund         :  1.023
Detail  :          aextradiquark :  1.261 <-- Greater than threshold
Detail  :          sigma         :  1.009
Detail  :          alphasvalue   :  1.023
Detail  :          ptmin         :  1.142 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 8000 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (9 %). Scale decreased to 0.007276
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 8000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.012
Detail  :          blund         :  1.022
Detail  :          aextradiquark :  1.227 <-- Greater than threshold
Detail  :          sigma         :  1.009
Detail  :          alphasvalue   :  1.022
Detail  :          ptmin         :  1.133 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 8500 iterations. Efficiency of 
Detail  :          chain 0 is below 15 % (6 %). Scale decreased to 0.004851
Detail  :          chain 1 is below 15 % (13 %). Scale decreased to 0.007276
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 8500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.011
Detail  :          blund         :  1.021
Detail  :          aextradiquark :  1.201 <-- Greater than threshold
Detail  :          sigma         :  1.008
Detail  :          alphasvalue   :  1.021
Detail  :          ptmin         :  1.122 <-- Greater than threshold
Detail  :      * Efficiency status: Efficiencies not within predefined range after 9000 iterations. Efficiency of 
Detail  :          chain 6 is below 15 % (14 %). Scale decreased to 0.003234
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 9000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.011
Detail  :          blund         :  1.020
Detail  :          aextradiquark :  1.180 <-- Greater than threshold
Detail  :          sigma         :  1.008
Detail  :          alphasvalue   :  1.020
Detail  :          ptmin         :  1.112 <-- Greater than threshold
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 9500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.010
Detail  :          blund         :  1.019
Detail  :          aextradiquark :  1.163 <-- Greater than threshold
Detail  :          sigma         :  1.007
Detail  :          alphasvalue   :  1.020
Detail  :          ptmin         :  1.105 <-- Greater than threshold
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 10000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.009
Detail  :          blund         :  1.018
Detail  :          aextradiquark :  1.149 <-- Greater than threshold
Detail  :          sigma         :  1.007
Detail  :          alphasvalue   :  1.019
Detail  :          ptmin         :  1.097
Detail  :      * Efficiency status: Efficiencies not within predefined range after 10500 iterations. Efficiency of 
Detail  :          chain 1 is below 15 % (9 %). Scale decreased to 0.004851
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 10500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.010
Detail  :          blund         :  1.018
Detail  :          aextradiquark :  1.138 <-- Greater than threshold
Detail  :          sigma         :  1.006
Detail  :          alphasvalue   :  1.019
Detail  :          ptmin         :  1.090
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 11000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.010
Detail  :          blund         :  1.018
Detail  :          aextradiquark :  1.127 <-- Greater than threshold
Detail  :          sigma         :  1.005
Detail  :          alphasvalue   :  1.018
Detail  :          ptmin         :  1.085
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 11500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.010
Detail  :          blund         :  1.017
Detail  :          aextradiquark :  1.119 <-- Greater than threshold
Detail  :          sigma         :  1.005
Detail  :          alphasvalue   :  1.017
Detail  :          ptmin         :  1.080
Detail  :      * Efficiency status: Efficiencies not within predefined range after 12000 iterations. Efficiency of 
Detail  :          chain 1 is below 15 % (14 %). Scale decreased to 0.003234
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 12000 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.009
Detail  :          blund         :  1.016
Detail  :          aextradiquark :  1.111 <-- Greater than threshold
Detail  :          sigma         :  1.005
Detail  :          alphasvalue   :  1.017
Detail  :          ptmin         :  1.075
Detail  :      * Efficiency status: Efficiencies not within predefined range after 12500 iterations. Efficiency of 
Detail  :          chain 3 is above 35 % (38 %). Scale increased to 0.02456
Detail  :      * Convergence status: Set of 8 Markov chains did not converge after 12500 iterations.
Detail  :        - Parameter     :  R-Value
Detail  :          alund         :  1.009
Detail  :          blund         :  1.016
Detail  :          aextradiquark :  1.105 <-- Greater than threshold
Detail  :          sigma         :  1.004
Detail  :          alphasvalue   :  1.016
Detail  :          ptmin         :  1.072
Detail  :      * Efficiency status: Efficiencies not within predefined range after 13000 iterations. Efficiency of 
Detail  :          chain 1 is below 15 % (14 %). Scale decreased to 0.002156
Summary :  --> Set of 8 Markov chains converged within 13500 iterations, and all scales are adjusted.
Summary :  --> 26 updates to multivariate proposal function's covariances were made.
Detail  :  --> Scale factors and efficiencies (measured in last 500 iterations):
Detail  :        - Chain : Scale factor    Efficiency
Detail  :              0 :        0.004851        17.5 %
Detail  :              1 :        0.002156        30.7 %
Detail  :              2 :        0.004851        19.2 %
Detail  :              3 :        0.02456        30.1 %
Detail  :              4 :        0.003234        22.8 %
Detail  :              5 :        0.01091        32.9 %
Detail  :              6 :        0.003234        27.9 %
Detail  :              7 :        0.01637        33.1 %
Summary : Run Metropolis MCMC for model "Skynet" ...
Summary :  --> Perform MCMC run with 8 chains, each with 100000 iterations.
Detail  :  --> iteration number  10000 ( 10 %)
Detail  :  --> iteration number  20000 ( 20 %)
Detail  :  --> iteration number  30000 ( 30 %)
Detail  :  --> iteration number  40000 ( 40 %)
Detail  :  --> iteration number  50000 ( 50 %)
Detail  :  --> iteration number  60000 ( 60 %)
Detail  :  --> iteration number  70000 ( 70 %)
Detail  :  --> iteration number  80000 ( 80 %)
Detail  :  --> iteration number  90000 ( 90 %)
Detail  :  --> iteration number 100000 (100 %)
Summary :  --> Markov chains ran for 100000 iterations.
Detail  :  --> Efficiencies (measured in 100000 iterations):
Detail  :        - Chain : Efficiency
Detail  :              0 :     19.2 %
Detail  :              1 :     25.8 %
Detail  :              2 :     24.1 %
Detail  :              3 :     28.8 %
Detail  :              4 :     24.1 %
Detail  :              5 :     29.0 %
Detail  :              6 :     24.1 %
Detail  :              7 :     28.5 %
Detail  :  --> Global mode from MCMC:
Detail  :           alund         :    0.34213
Detail  :           blund         :    0.92741
Detail  :           aextradiquark :    0.00036655
Detail  :           sigma         :    0.28396
Detail  :           alphasvalue   :    0.139815
Detail  :           ptmin         :    0.3147
Summary : Printing all marginalized distributions (6 x 1D + 15 x 2D = 21) into file Skynet_plots.pdf
Summary : Printing knowledge update plots (6 x 1D + 15 x 2D = 21) into file Skynet_update.pdf
Summary : 
Summary :  -----------------------------------------------------
Summary :  Summary
Summary :  -----------------------------------------------------
Summary : 
Summary :  Model summary
Summary :  =============
Summary :  Model: Skynet
Summary :  Number of parameters: 6
Summary : 
Summary :  List of parameters and ranges:
Summary :  0) alund         : [0.00020441, 0.99988]
Summary :  1) blund         : [0.50094, 1.9986]
Summary :  2) aextradiquark : [0.00019723, 1.9999]
Summary :  3) sigma         : [0.240002, 0.339986]
Summary :  4) alphasvalue   : [0.135004, 0.144998]
Summary :  5) ptmin         : [0.10038, 0.74989]
Summary : 
Summary : 
Summary :  Results of the optimization
Summary :  ===========================
Summary :  Optimization algorithm used: Default
Summary :  Best Fit Results
Summary :  ===========================
Summary :  Log of the maximum posterior: -3863.017779
Summary : 
Summary :  Global mode:
Summary :  0)  Parameter "alund"         : 0.34258 +- 0.019534
Summary :  1)  Parameter "blund"         : 0.92865 +- 0.027596
Summary :  2)  Parameter "aextradiquark" : 0.00019723 +- 0.0049864
Summary :  3)  Parameter "sigma"         : 0.28381 +- 0.00100577
Summary :  4)  Parameter "alphasvalue"   : 0.1398186 +- 9.650392e-05
Summary :  5)  Parameter "ptmin"         : 0.31506 +- 0.01399
Summary : 
Summary :  Marginalization algorithm used: Metropolis
Summary : 
Summary :  Results of the marginalization
Summary :  ==============================
Summary :  List of variables and properties of the marginalized distributions:
Summary : 
Summary :   (0) Parameter "alund" :
Summary :       Mean +- sqrt(Variance):         0.3446 +- 0.019892
Summary :       Median +- central 68% interval: 0.34426 +  0.020833 - -0.020019
Summary :       (Marginalized) mode:            0.34509
Summary :        5% quantile:                   0.3115
Summary :       10% quantile:                   0.31883
Summary :       16% quantile:                   0.32424
Summary :       84% quantile:                   0.3651
Summary :       90% quantile:                   0.37065
Summary :       95% quantile:                   0.37874
Summary :       Smallest intervals containing 0.8% and local modes:
Summary :       (0.3201, 0.36009) (local mode at 0.34509 with rel. height 1; rel. area 0.85636)
Summary :       (0.36009, 0.37008) (local mode at 0.36509 with rel. height 0.57085; rel. area 0.14364)
Summary : 
Summary :   (1) Parameter "blund" :
Summary :       Mean +- sqrt(Variance):         0.93132 +- 0.027629
Summary :       Median +- central 68% interval: 0.9307 +  0.029169 - -0.026718
Summary :       (Marginalized) mode:            0.92776
Summary :        5% quantile:                   0.88446
Summary :       10% quantile:                   0.89496
Summary :       16% quantile:                   0.90398
Summary :       84% quantile:                   0.95987
Summary :       90% quantile:                   0.9679
Summary :       95% quantile:                   0.97861
Summary :       Smallest intervals containing 0.7% and local modes:
Summary :       (0.9053, 0.95023) (local mode at 0.92776 with rel. height 1; rel. area 0.81482)
Summary :       (0.95023, 0.9652) (local mode at 0.95772 with rel. height 0.60743; rel. area 0.18518)
Summary : 
Summary :   (2) Parameter "aextradiquark" :
Summary :       Mean +- sqrt(Variance):         0.01025 +- 0.010082
Summary :       Median +- central 68% interval: 0.011789 +  0.0078827 - -0.0078827
Summary :       (Marginalized) mode:            0.010196
Summary :        5% quantile:                   0.0013564
Summary :       10% quantile:                   0.0025157
Summary :       16% quantile:                   0.0039067
Summary :       84% quantile:                   0.019672
Summary :       90% quantile:                   0.02653
Summary :       95% quantile:                   0.034982
Summary :       Smallest interval containing 0.9% and local mode:
Summary :       (0.00019723, 0.020194) (local mode at 0.010196 with rel. height 1; rel. area 1)
Summary : 
Summary :   (3) Parameter "sigma" :
Summary :       Mean +- sqrt(Variance):         0.283927 +- 0.00106522
Summary :       Median +- central 68% interval: 0.283901 +  0.00111 - -0.00111128
Summary :       (Marginalized) mode:            0.283495
Summary :        5% quantile:                   0.282106
Summary :       10% quantile:                   0.282417
Summary :       16% quantile:                   0.28279
Summary :       84% quantile:                   0.285011
Summary :       90% quantile:                   0.285453
Summary :       95% quantile:                   0.285821
Summary :       Smallest interval containing 0.8% and local mode:
Summary :       (0.281995, 0.284995) (local mode at 0.283495 with rel. height 1; rel. area 1)
Summary : 
Summary :   (4) Parameter "alphasvalue" :
Summary :       Mean +- sqrt(Variance):         0.1398135 +- 0.0001005664
Summary :       Median +- central 68% interval: 0.1398147 +  0.0001069987 - -0.0001048913
Summary :       (Marginalized) mode:            0.1398511
Summary :        5% quantile:                   0.1396291
Summary :       10% quantile:                   0.1396728
Summary :       16% quantile:                   0.1397098
Summary :       84% quantile:                   0.1399217
Summary :       90% quantile:                   0.1399585
Summary :       95% quantile:                   0.1399893
Summary :       Smallest intervals containing 0.8% and local modes:
Summary :       (0.1397012, 0.1399011) (local mode at 0.1398511 with rel. height 1; rel. area 0.805513)
Summary :       (0.1399011, 0.140001) (local mode at 0.139951 with rel. height 0.4589319; rel. area 0.194487)
Summary : 
Summary :   (5) Parameter "ptmin" :
Summary :       Mean +- sqrt(Variance):         0.31555 +- 0.014792
Summary :       Median +- central 68% interval: 0.31575 +  0.014737 - -0.014845
Summary :       (Marginalized) mode:            0.31796
Summary :        5% quantile:                   0.2908
Summary :       10% quantile:                   0.29646
Summary :       16% quantile:                   0.30091
Summary :       84% quantile:                   0.33049
Summary :       90% quantile:                   0.3341
Summary :       95% quantile:                   0.33966
Summary :       Smallest intervals containing 0.7% and local modes:
Summary :       (0.30172, 0.3277) (local mode at 0.31796 with rel. height 1; rel. area 0.85222)
Summary :       (0.3277, 0.3342) (local mode at 0.33095 with rel. height 0.62011; rel. area 0.14778)
Summary : 
Summary :  Status of the MCMC
Summary :  ==================
Summary :  Convergence reached:                    yes
Summary :  Number of iterations until convergence: 13500
Summary :  Number of chains:                       8
Summary :  Number of iterations per chain:         100000
Summary :  Scale factors and efficiencies (measured in last %d iterations):
Summary :  Chain : Scale factor    Efficiency
Detail  :      0 :        0.004851        19.2 %
Detail  :      1 :        0.002156        25.8 %
Detail  :      2 :        0.004851        24.1 %
Detail  :      3 :        0.02456        28.8 %
Detail  :      4 :        0.003234        24.1 %
Detail  :      5 :        0.01091        29.0 %
Detail  :      6 :        0.003234        24.1 %
Detail  :      7 :        0.01637        28.5 %
Summary : Exiting

